QuickDrop: Efficient Federated Unlearning by Integrated Dataset Distillation

Federated Unlearning (FU) aims to delete specific training data from an ML model trained using Federated Learning (FL). We introduce QuickDrop, an efficient and original FU method that utilizes dataset distillation (DD) to accelerate unlearning and drastically reduces computational overhead compared to existing approaches. In QuickDrop, each client uses DD to generate a compact dataset representative of the original training dataset, called a distilled dataset, and uses this compact dataset during unlearning. To unlearn specific knowledge from the global model, QuickDrop has clients execute Stochastic Gradient Ascent with samples from the distilled datasets, thus significantly reducing computational overhead compared to conventional FU methods. We further increase the efficiency of QuickDrop by ingeniously integrating DD into the FL training process. By reusing the gradient updates produced during FL training for DD, the overhead of creating distilled datasets becomes close to negligible. Evaluations on three standard datasets show that, with comparable accuracy guarantees, QuickDrop reduces the duration of unlearning by 463.8x compared to model retraining from scratch and 65.1x compared to existing FU approaches. We also demonstrate the scalability of QuickDrop with 100 clients and show its effectiveness while handling multiple unlearning operations.

==> data/finetuning.csv <==
steps,accuracy,gradients
0,70.48,10000
50,72.84,12500
100,73.91,15000
150,74.37,17500
200,74.55,20000

==> data/finetuning_gradients.csv <==
steps,group,value
0,reused,10000
0,no_reuse,0
50,reused,10000
50,no_reuse,2500
100,reused,10000
100,no_reuse,5000
150,reused,10000
150,no_reuse,7500
200,reused,10000
200,no_reuse,10000

==> data/mia_cifar10.csv <==
stage,set,approach,accuracy
Unlearning,F-Set,QuickDrop,0.93
Unlearning,F-Set,Retrain-Or,0.37
Unlearning,F-Set,SGA-Or,0.68
Unlearning,F-Set,FU-MP,0.79
Unlearning,F-Set,FedEraser,0.47
Unlearning,R-Set,QuickDrop,53.39
Unlearning,R-Set,Retrain-Or,77.25
Unlearning,R-Set,SGA-Or,65.71
Unlearning,R-Set,FU-MP,37.68
Unlearning,R-Set,FedEraser,28.53
Recovery,F-Set,QuickDrop,0.81
Recovery,F-Set,Retrain-Or,0.37
Recovery,F-Set,SGA-Or,0.72
Recovery,F-Set,FU-MP,0.94
Recovery,F-Set,FedEraser,0.61
Recovery,R-Set,QuickDrop,71.62
Recovery,R-Set,Retrain-Or,77.25
Recovery,R-Set,SGA-Or,74.21
Recovery,R-Set,FU-MP,72.56
Recovery,R-Set,FedEraser,67.28


==> data/scale.csv <==
scale,accuracy,compute_time
1,72.67,5593.42
50,71.16,5503.27
100,70.48,5360.4
200,68.53,5207.65
500,62.48,4427.2
1000,54.69,3287.52

==> data/scale_times.csv <==
scale,method,time
1,unlearn,497.66
1,recovery,1046.42
50,unlearn,10.42
50,recovery,21.35
100,unlearn,5.03
100,recovery,10.58
200,unlearn,3.01
200,recovery,6.24
500,unlearn,1.51
500,recovery,3.17
1000,unlearn,1.09
1000,recovery,2.16

==> data/sequential_requests.csv <==
round,0,1,2,3,4,5,6,7,8,9
0,0.824,0.881,0.655,0.597,0.732,0.704,0.813,0.836,0.886,0.859
1,0.824,0.881,0.655,0.597,0.732,0.704,0.813,0.836,0.886,0.859
2,0.824,0.881,0.655,0.597,0.732,0.704,0.813,0.836,0.886,0.859
3,0.558,0.572,0.429,0.143,0.206,0.001,0.505,0.056,0.763,0.417
4,0.823,0.854,0.676,0.685,0.614,0.001,0.591,0.774,0.848,0.75
5,0.846,0.865,0.681,0.731,0.71,0.005,0.739,0.792,0.87,0.834
6,0.846,0.865,0.681,0.731,0.71,0.001,0.739,0.792,0.87,0.834
7,0.846,0.865,0.681,0.731,0.71,0.001,0.739,0.792,0.87,0.834
8,0.82,0.811,0.489,0.604,0.579,0.002,0.659,0.724,0.004,0.658
9,0.852,0.841,0.574,0.675,0.6,0.002,0.686,0.76,0.004,0.791
10,0.881,0.875,0.665,0.73,0.679,0.004,0.728,0.793,0.006,0.825
11,0.881,0.875,0.665,0.73,0.679,0.001,0.728,0.793,0.006,0.825
12,0.881,0.875,0.665,0.73,0.679,0.001,0.728,0.793,0.006,0.825
13,0.001,0.341,0.424,0.468,0.474,0.001,0.318,0.344,0.003,0.176
14,0.001,0.696,0.682,0.573,0.604,0.001,0.711,0.621,0.003,0.821
15,0.002,0.898,0.727,0.714,0.694,0.004,0.724,0.787,0.003,0.84
16,0.002,0.898,0.727,0.714,0.694,0.001,0.724,0.787,0.003,0.84
17,0.002,0.898,0.727,0.714,0.694,0.001,0.724,0.787,0.003,0.84
18,0.002,0.563,0.488,0.004,0.319,0.003,0.525,0.156,0.002,0.472
19,0.002,0.772,0.653,0.007,0.58,0.003,0.681,0.493,0.002,0.631
20,0.002,0.876,0.717,0.007,0.673,0.003,0.754,0.773,0.002,0.851
21,0.002,0.876,0.717,0.007,0.673,0.003,0.754,0.773,0.002,0.851
22,0.002,0.876,0.717,0.007,0.673,0.003,0.754,0.773,0.002,0.851
23,0.002,0.385,0.003,0.007,0.428,0.003,0.395,0.274,0.002,0.466
24,0.002,0.668,0.003,0.007,0.593,0.003,0.628,0.577,0.002,0.701
25,0.002,0.874,0.003,0.007,0.702,0.003,0.776,0.802,0.002,0.824
26,0.002,0.874,0.003,0.007,0.702,0.003,0.776,0.802,0.002,0.824
27,0.002,0.874,0.003,0.007,0.702,0.003,0.776,0.802,0.002,0.824
28,0.002,0.473,0.003,0.007,0.006,0.003,0.397,0.538,0.002,0.597
29,0.002,0.662,0.003,0.007,0.006,0.003,0.582,0.721,0.002,0.719
30,0.002,0.881,0.003,0.007,0.006,0.003,0.803,0.827,0.002,0.844
31,0.002,0.881,0.003,0.007,0.006,0.003,0.803,0.827,0.002,0.844
32,0.002,0.881,0.003,0.007,0.006,0.003,0.803,0.827,0.002,0.844
33,0.002,0.563,0.003,0.007,0.006,0.003,0.525,0.003,0.002,0.472
34,0.002,0.772,0.003,0.007,0.006,0.003,0.7,0.003,0.002,0.731
35,0.002,0.892,0.003,0.007,0.006,0.003,0.791,0.003,0.002,0.849
36,0.002,0.892,0.003,0.007,0.006,0.003,0.791,0.003,0.002,0.849
37,0.002,0.892,0.003,0.007,0.006,0.003,0.791,0.003,0.002,0.849
38,0.002,0.341,0.003,0.007,0.006,0.003,0.659,0.003,0.002,0.007
39,0.002,0.696,0.003,0.007,0.006,0.003,0.746,0.003,0.002,0.007
40,0.002,0.873,0.003,0.007,0.006,0.003,0.827,0.003,0.002,0.007
41,0.002,0.873,0.003,0.007,0.006,0.003,0.827,0.003,0.002,0.007
42,0.002,0.873,0.003,0.007,0.006,0.003,0.827,0.003,0.002,0.007
43,0.002,0.005,0.003,0.007,0.006,0.003,0.582,0.003,0.002,0.007
44,0.002,0.005,0.003,0.007,0.006,0.003,0.773,0.003,0.002,0.007
45,0.002,0.005,0.003,0.007,0.006,0.003,0.819,0.003,0.002,0.007
46,0.002,0.005,0.003,0.007,0.006,0.003,0.819,0.003,0.002,0.007
47,0.002,0.005,0.003,0.007,0.006,0.003,0.819,0.003,0.002,0.007
48,0.002,0.005,0.003,0.007,0.006,0.003,0.006,0.003,0.002,0.007
49,0.002,0.005,0.003,0.007,0.006,0.003,0.006,0.003,0.002,0.007
50,0.002,0.005,0.003,0.007,0.006,0.003,0.006,0.003,0.002,0.007

==> data/single_request.csv <==
round,0,1,2,3,4,5,6,7,8,9,Avg (0-8)
1,0.824,0.881,0.655,0.597,0.732,0.704,0.813,0.836,0.886,0.859,0.7787
2,0.824,0.881,0.655,0.597,0.732,0.704,0.813,0.836,0.886,0.859,0.7787
3,0.426,0.667,0.327,0.219,0.139,0.252,0.206,0.235,0.221,0.003,0.2695
4,0.683,0.784,0.571,0.507,0.528,0.549,0.606,0.694,0.758,0.003,0.5683
5,0.79,0.851,0.624,0.575,0.613,0.623,0.682,0.741,0.831,0.003,0.6333
6,0.79,0.851,0.624,0.575,0.613,0.623,0.682,0.741,0.831,0.003,0.6333
7,0.79,0.851,0.624,0.575,0.613,0.623,0.682,0.741,0.831,0.003,0.6333
